Decentralized Constrained Optimization: Double Averaging and Gradient Projection

In this paper, we consider the convex, finite-sum minimization problem with explicit convex constraints over strongly connected directed graphs. The constraint is an intersection of several convex sets each being known to only one node. To solve this problem, we propose a novel decentralized projected gradient scheme based on local averaging and prove its convergence using only local functions' smoothness.

==> Decentralized Constrained Optimization/Figs/new_figs/Fig_N10/Config.txt <==
The configuration of this simulation: 
seed:                                 0
number of nodes:                      10
dimension of data:                    20
step size of DAGP:                    0.05
DDPS Epsilon:                         0.05
step size of DDPS Decay factor:       0.5
DAGP_rho:                             0.05
DAGP_alpha:                           0.5
Initialization                        Random
Decentralized_epochs:                 20000
Graph:                                Random
Prob_edges:                           0.45
Laplacian_dividing_factor:            2

==> Decentralized Constrained Optimization/Figs/new_figs/Fig_N20/Config.txt <==
The configuration of this simulation: 
seed:                                 2
number of nodes:                      20
dimension of data:                    10
step size of DAGP:                    0.001
DDPS Epsilon:                         0.05
step size of DDPS Decay factor:       0.5
DAGP_rho:                             0.01
DAGP_alpha:                           0.5
Initialization                        Random
Decentralized_epochs:                 30000
Graph:                                Random
Prob_edges:                           0.3
Laplacian_dividing_factor:            2

==> Figs/new_figs/Fig_N10/Config.txt <==
The configuration of this simulation: 
seed:                                 0
number of nodes:                      10
dimension of data:                    20
step size of DAGP:                    0.05
DDPS Epsilon:                         0.05
step size of DDPS Decay factor:       0.5
DAGP_rho:                             0.05
DAGP_alpha:                           0.5
Initialization                        Random
Decentralized_epochs:                 20000
Graph:                                Random
Prob_edges:                           0.45
Laplacian_dividing_factor:            2

==> Figs/new_figs/Fig_N20/Config.txt <==
The configuration of this simulation: 
seed:                                 2
number of nodes:                      20
dimension of data:                    10
step size of DAGP:                    0.001
DDPS Epsilon:                         0.05
step size of DDPS Decay factor:       0.5
DAGP_rho:                             0.01
DAGP_alpha:                           0.5
Initialization                        Random
Decentralized_epochs:                 30000
Graph:                                Random
Prob_edges:                           0.3
Laplacian_dividing_factor:            2
